Sharp global convergence guarantees for iterative nonconvex optimization: A Gaussian process perspective

We consider a general class of regression models with normally distributed covariates, and the associated nonconvex problem of fitting these models from data. We develop a general recipe for analyzing the convergence of iterative algorithms for this task from a random initialization. In particular, provided each iteration can be written as the solution to a convex optimization problem satisfying some natural conditions, we leverage Gaussian comparison theorems to derive a deterministic sequence that provides sharp upper and lower bounds on the error of the algorithm with sample-splitting. Crucially, this deterministic sequence accurately captures both the convergence rate of the algorithm and the eventual error floor in the finite-sample regime, and is distinct from the commonly used "population" sequence that results from taking the infinite-sample limit. We apply our general framework to derive several concrete consequences for parameter estimation in popular statistical models including phase retrieval and mixtures of regressions. Provided the sample size scales near-linearly in the dimension, we show sharp global convergence rates for both higher-order algorithms based on alternating updates and first-order algorithms based on subgradient descent. These corollaries, in turn, yield multiple consequences, including: (a) Proof that higher-order algorithms can converge significantly faster than their first-order counterparts (and sometimes super-linearly), even if the two share the same population update and (b) Intricacies in super-linear convergence behavior for higher-order algorithms, which can be nonstandard (e.g., with exponent 3/2) and sensitive to the noise level in the problem. We complement these results with extensive numerical experiments, which show excellent agreement with our theoretical predictions.

==> data/low-noise-AM-PR.dat <==
 iter avg lower upper gor
0 1.26491106 1.26491106 1.26491106 1.26491106
1 0.97736755 0.95222640 0.99909063 0.98041573
2 0.77802421 0.73371934 0.82209973 0.78664454
3 0.47322510 0.39949168 0.53779316 0.48137933
4 0.16296966 0.11375073 0.21182723 0.16803550
5 0.02158352 0.01125893 0.03576257 0.02248498
6 0.00075264 0.00029118 0.00180583 0.00077590
7 0.00000541 0.00000223 0.00001292 0.00000513
8 0.00000228 0.00000212 0.00000245 0.00000229
9 0.00000231 0.00000216 0.00000249 0.00000229
10 0.00000229 0.00000212 0.00000247 0.00000229
11 0.00000229 0.00000217 0.00000248 0.00000229
12 0.00000230 0.00000216 0.00000245 0.00000229


==> data/low-noise-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106
1 0.97736755 0.95222640 0.99909063 0.98041573 0.98318250 0.95805603 1.00887559 0.98413157
2 0.77802421 0.73371934 0.82209973 0.78664454 0.79049722 0.74613102 0.82785177 0.79161147
3 0.47322510 0.39949168 0.53779316 0.48137933 0.49209271 0.42815587 0.55059742 0.49378995
4 0.16296966 0.11375073 0.21182723 0.16803550 0.19243227 0.14856947 0.24636016 0.19325590
5 0.02158352 0.01125893 0.03576257 0.02248498 0.04787940 0.03485847 0.06864459 0.04872924
6 0.00075264 0.00029118 0.00180583 0.00077590 0.01069059 0.00766540 0.01548079 0.01116606
7 0.00000541 0.00000223 0.00001292 0.00000513 0.00237888 0.00164396 0.00340397 0.00255683
8 0.00000228 0.00000212 0.00000245 0.00000229 0.00053284 0.00036285 0.00074831 0.00058628
9 0.00000231 0.00000216 0.00000249 0.00000229 0.00011928 0.00008185 0.00017202 0.00013450
10 0.00000229 0.00000212 0.00000247 0.00000229 0.00002681 0.00001877 0.00003857 0.00003094
11 0.00000229 0.00000217 0.00000248 0.00000229 0.00000640 0.00000476 0.00000880 0.00000746
12 0.00000230 0.00000216 0.00000245 0.00000229 0.00000265 0.00000238 0.00000293 0.00000286


==> sections/introduction/intro-data/intro-data.dat <==
iter avgAM lowerAM upperAM avgalphaAM loweralphaAM upperalphaAM avgbetaAM lowerbetaAM upperbetaAM avgGD lowerGD upperGD avgalphaGD loweralphaGD upperalphaGD avgbetaGD lowerbetaGD upperbetaGD gorAM gorGD alphagorAM betagorAM alphagorGD betagorGD popPR alphaPR betaPR
0 1.264911064067349322 1.264911064067351765 1.264911064067351765 0.199999999999999623 0.199999999999999956 0.199999999999999956 0.979795897113272751 0.979795897113271197 0.979795897113271197 1.264911064067351765 1.264911064067351765 1.264911064067351765 0.200000000000000039 0.199999999999999956 0.199999999999999956 0.979795897113271197 0.979795897113271197 0.979795897113271197 1.264911064067351765 1.264911064067351765 0.199999999999999956 0.979795897113271197 0.199999999999999956 0.979795897113271197 1.264911064067351765 0.199999999999999956 0.979795897113271197
1 0.979571683443434815 0.959186007442010435 1.003366407788298220 0.253999707644098349 0.227883020179545259 0.278159957499499122 0.634802819352856429 0.620341458909447807 0.649403188965861911 0.981899614011227717 0.964933001054193995 0.997939064575631751 0.252313090792797401 0.234547531543108118 0.267504364763862745 0.636413741118144971 0.626424293533705101 0.651986317252664316 0.980415734761555413 0.983193601944299278 0.252939921895337871 0.634914366407231978 0.252939921895337871 0.639195508906673537 0.965199032157024961 0.252939921895337871 0.611154981472878056
2 0.786826091125286009 0.745162297284082342 0.830228480770970445 0.461088776102121345 0.411317845775729385 0.500028394359757211 0.573174400790308569 0.556054347615017264 0.592565576046325204 0.788262604962531421 0.764343794696885404 0.817413396618369648 0.457651994508204651 0.425139621073285401 0.481160165424538877 0.571940921292666715 0.557595761939413626 0.586935427829463063 0.786644543525209849 0.789893166894100940 0.460231434413099216 0.572240800242559855 0.457696395990860538 0.574315258533751982 0.755836625709488397 0.474762142280220734 0.543520190592623798
3 0.482821700168818480 0.428116315376474488 0.555115761800371366 0.740839187092209084 0.681991608935083815 0.780499492751348334 0.407246541019504693 0.369158728189305063 0.454996349076266682 0.486443865966374123 0.450416968810282481 0.533705194311834386 0.739155686537593892 0.699437698812952480 0.772142447746834160 0.410420268387611809 0.387035316147060660 0.442220983856359551 0.481379326155353005 0.490601626064069263 0.742108811045831818 0.406470405207546737 0.738648060600685219 0.415192869963979194 0.426791742147722308 0.772498756621744276 0.361101613713973202
4 0.170316138941488115 0.131894310830938194 0.226246751190478018 0.947707753980535306 0.921803039250212342 0.964651696065153996 0.162035077319389376 0.127068887742349895 0.211349185805698447 0.187362423542098033 0.161657040650472372 0.216974323039279632 0.946325863747640605 0.926349395921408192 0.961638472484359297 0.179378749299224871 0.156815712456025796 0.204635954244530349 0.168035497037906767 0.189657235903988086 0.949217929877133271 0.160178368136314281 0.945923512620952645 0.181784489556960610 0.119159228080116919 0.965848736400226504 0.114160469652100277
5 0.023295845408695830 0.014407325538073930 0.038590239347858137 0.997856214684692433 0.995234101706087393 0.999120774544717150 0.023192118767119792 0.014374336966074113 0.038294990803349534 0.046379195805144179 0.037776607788836777 0.056234984994762580 0.997394646925262585 0.994855971430001373 1.000963096083185677 0.046272037715378786 0.037729194758671501 0.056109720774217629 0.022484982067373191 0.046706917442433590 0.998028221971902330 0.022398359537653761 0.997116158437051037 0.046617803410436608 0.008798421020613146 0.999310752049067053 0.008771382429132935
6 0.000855170148792040 0.000359959324647439 0.001931415133524839 0.999993328245365132 0.999960948202851752 1.000009508440540484 0.000855106179035480 0.000359929260997844 0.001930968075798673 0.010377244313954353 0.008379115496461689 0.012889254865458511 0.999986644332844676 0.999339040309923599 1.000747040576998925 0.010368648189572617 0.008377328799774998 0.012885675335175220 0.000775896154071420 0.010432980921046438 0.999995205463773185 0.000775881340364098 0.999956741739609245 0.010432891239815882 0.000049044360092855 0.999999713020302883 0.000049043520464696
7 0.000005463403943408 0.000000023322575571 0.000022605739144906 0.999999995157498378 0.999999849607038915 1.000000162589361752 0.000005463129473030 0.000000023290910189 0.000022605666241002 0.002300408169057805 0.001857925252937956 0.002894168646734003 0.999972820250839112 0.999836227262997257 1.000094079062513241 0.002299067355094800 0.001857765219339796 0.002890808270198481 0.000004583288702836 0.002328746019573536 0.999999999801764794 0.000004583288698549 0.999999518049385250 0.002328745969701975 0.000000001531241342 0.999999999999949929 0.000000001531241341
8 0.000000022948737463 0.000000021510949749 0.000000024262508374 1.000000000199716910 0.999999998265747592 1.000000002052196413 0.000000022925705279 0.000000021510641286 0.000000024260085651 0.000522896485348981 0.000421974838616470 0.000655541707313855 1.000006795667982118 0.999964884947951105 1.000053331086969699 0.000522325712102749 0.000421895448784227 0.000655371986361687 0.000000022941577080 0.000520477499400343 1.000000000000000000 0.000000022941577080 0.999999994640145329 0.000520477499372745 0.000000000000000001 1.000000000000000000 0.000000000000000001
9 0.000000023080456384 0.000000022099252406 0.000000024216622741 0.999999999956631358 0.999999998220721831 1.000000001568978503 0.000000023058824103 0.000000022093804620 0.000000024205884494 0.000117777807554560 0.000093668966879291 0.000142967794931496 1.000000531667467607 0.999994854962466317 1.000006515889475978 0.000117713412342898 0.000093519293049894 0.000142951367105642 0.000000022941573387 0.000116369581912235 1.000000000000000000 0.000000022941573387 0.999999999940159534 0.000116369581912219 0.000000000000000000 1.000000000000000000 0.000000000000000000
10 0.000000022924736942 0.000000021600377569 0.000000024474985080 0.999999999982453591 0.999999997944510888 1.000000001642283198 0.000000022905128190 0.000000021588317643 0.000000024402291866 0.000026328367987599 0.000020304312589938 0.000032535819683403 1.000000118739800659 0.999998480601885675 1.000001865850520533 0.000026310997406893 0.000020244615796420 0.000032534570013920 0.000000022941573387 0.000026020397947322 1.000000000000000000 0.000000022941573387 0.999999999999331202 0.000026020397947322 0.000000000000000000 1.000000000000000000 0.000000000000000000
11 0.000000022820981262 0.000000021245444373 0.000000024410970987 1.000000000196649586 0.999999998615121011 1.000000002019933110 0.000000022798777005 0.000000021243021347 0.000000024387371041 0.000005864972589719 0.000004599688210030 0.000007358199464915 1.000000056280512473 0.999999675709466684 1.000000579229396891 0.000005858228786913 0.000004596597885832 0.000007352397760164 0.000000022941573387 0.000005818348219551 1.000000000000000000 0.000000022941573387 0.999999999999992562 0.000005818348219551 0.000000000000000000 1.000000000000000000 0.000000000000000000
12 0.000000022936235919 0.000000022063243510 0.000000024207035748 0.999999999965518915 0.999999998167393711 1.000000001675215300 0.000000022915162605 0.000000022047270910 0.000000024189229927 0.000001301318780985 0.000000974431990358 0.000001696028985023 1.000000013280665012 0.999999949054322435 1.000000095756192309 0.000001300735383647 0.000000974406869331 0.000001694201115004 0.000000022941573387 0.000001301213559105 1.000000000000000000 0.000000022941573387 0.999999999999999889 0.000001301213559105 0.000000000000000000 1.000000000000000000 0.000000000000000000
13 0.000000022978411344 0.000000021735306342 0.000000024390131856 1.000000000061436856 0.999999998284336278 1.000000001564898877 0.000000022961943933 0.000000021708973012 0.000000024384404557 0.000000290077664984 0.000000219325003614 0.000000377916830740 1.000000000710093762 0.999999979526133731 1.000000019673213281 0.000000289869095225 0.000000219297935251 0.000000377851998575 0.000000022941573387 0.000000291811764653 1.000000000000000000 0.000000022941573387 1.000000000000000000 0.000000291811764653 0.000000000000000000 1.000000000000000000 0.000000000000000000
14 0.000000022917612671 0.000000021567768991 0.000000024149953670 0.999999999966639352 0.999999998495468723 1.000000001733852839 0.000000022899353739 0.000000021536937104 0.000000024141612318 0.000000067213818204 0.000000050329103123 0.000000086559584456 1.000000000794336596 0.999999997408847818 1.000000005798523439 0.000000067171813620 0.000000050271983084 0.000000086424181775 0.000000022941573387 0.000000069013453584 1.000000000000000000 0.000000022941573387 1.000000000000000000 0.000000069013453584 0.000000000000000000 1.000000000000000000 0.000000000000000000
15 0.000000022807353250 0.000000021371876484 0.000000023915498053 1.000000000018672175 0.999999998214796348 1.000000002289733514 0.000000022782976882 0.000000021357415762 0.000000023891442894 0.000000027045873032 0.000000024663444224 0.000000029588656499 1.000000000012563284 0.999999998234353926 1.000000002064885818 0.000000027025088732 0.000000024655766125 0.000000029576520950 0.000000022941573387 0.000000027069303579 1.000000000000000000 0.000000022941573387 1.000000000000000000 0.000000027069303579 0.000000000000000000 1.000000000000000000 0.000000000000000000
16 0.000000023009780566 0.000000021628228048 0.000000024223814191 1.000000000149301460 0.999999998336431939 1.000000001758582169 0.000000022992932677 0.000000021612943792 0.000000024199737298 0.000000023095053584 0.000000021813489348 0.000000024596169436 1.000000000182563076 0.999999998566106552 1.000000001633288171 0.000000023075034101 0.000000021798340214 0.000000024532660831 0.000000022941573387 0.000000023084779657 1.000000000000000000 0.000000022941573387 1.000000000000000000 0.000000023084779657 0.000000000000000000 1.000000000000000000 0.000000000000000000
17 0.000000022893831887 0.000000021761161726 0.000000024207709168 0.999999999933767647 0.999999998612305707 1.000000001710641628 0.000000022877539594 0.000000021756514177 0.000000024193467745 0.000000022992329151 0.000000021684532187 0.000000024005322345 0.999999999948189000 0.999999997710973698 1.000000001277396855 0.000000022968656842 0.000000021579346365 0.000000023968370914 0.000000022941573387 0.000000022843047554 1.000000000000000000 0.000000022941573387 1.000000000000000000 0.000000022843047554 0.000000000000000000 1.000000000000000000 0.000000000000000000
18 0.000000022949943288 0.000000021520220500 0.000000024367698506 1.000000000034724668 0.999999998395987189 1.000000001615352074 0.000000022933282222 0.000000021505808447 0.000000024356634189 0.000000023175818555 0.000000021732121186 0.000000024629848332 1.000000000237573738 0.999999999052226807 1.000000001417037376 0.000000023162059418 0.000000021725029396 0.000000024616568768 0.000000022941573387 0.000000022843047554 1.000000000000000000 0.000000022941573387 1.000000000000000000 0.000000022843047554 0.000000000000000000 1.000000000000000000 0.000000000000000000


==> sections/numerical-illustrations/data/global-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.54229496 1.54229496 1.54229496 1.54229496 1.54229496 1.54229496 1.54229496 1.54229496
1 1.51242174 1.50415196 1.51961367 1.51424134 1.51498504 1.50223567 1.52622895 1.51432786
2 1.45687696 1.44608683 1.46874737 1.45874850 1.46001514 1.43452117 1.48733173 1.45891286
3 1.34275253 1.31556539 1.36520974 1.35013310 1.35356073 1.30782824 1.40763927 1.35044926
4 1.13422704 1.08364914 1.17405464 1.14575362 1.15079642 1.07254968 1.24883955 1.14639357
5 0.78742507 0.71368368 0.84979305 0.80746476 0.81801897 0.70284946 0.96999596 0.80891086
6 0.37858938 0.31079634 0.44561867 0.39590220 0.41299350 0.30210719 0.57574646 0.39924936
7 0.09112788 0.06070781 0.12402496 0.09907371 0.11609142 0.06410169 0.21093841 0.10512567
8 0.00609641 0.00275347 0.01024470 0.00683797 0.01517401 0.00694691 0.03470615 0.01252513
9 0.00005571 0.00001396 0.00012916 0.00006016 0.00151697 0.00067815 0.00349265 0.00125358
10 0.00000100 0.00000097 0.00000104 0.00000101 0.00015239 0.00006886 0.00034911 0.00012533
11 0.00000100 0.00000097 0.00000103 0.00000101 0.00001524 0.00000719 0.00003551 0.00001257
12 0.00000100 0.00000097 0.00000104 0.00000101 0.00000186 0.00000123 0.00000371 0.00000161
13 0.00000099 0.00000094 0.00000103 0.00000101 0.00000102 0.00000098 0.00000110 0.00000101
14 0.00000100 0.00000097 0.00000104 0.00000101 0.00000101 0.00000097 0.00000107 0.00000101
15 0.00000101 0.00000099 0.00000104 0.00000101 0.00000102 0.00000098 0.00000107 0.00000101
16 0.00000101 0.00000098 0.00000102 0.00000101 0.00000099 0.00000097 0.00000103 0.00000101


==> sections/numerical-illustrations/data/global-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.37920572 1.37920572 1.37920572 1.37920572 1.37920572 1.37920572 1.37920572 1.37920572
1 1.13337708 1.12559442 1.14236105 1.13522996 1.13563237 1.12994534 1.14302077 1.13578686
2 1.07868374 1.06065811 1.09733837 1.08289410 1.08242899 1.07093666 1.09672775 1.08304659
3 0.96861284 0.93132240 1.00544129 0.97918156 0.97839445 0.95946375 1.00394622 0.97953885
4 0.76362835 0.70119803 0.82952783 0.78191228 0.77990481 0.74641610 0.82783895 0.78280376
5 0.44246329 0.36064306 0.54012949 0.46452473 0.46477483 0.41802185 0.53460211 0.46690044
6 0.13411657 0.08697759 0.20223311 0.14563578 0.15194880 0.12116967 0.20032609 0.15091836
7 0.01269870 0.00529765 0.02687324 0.01405114 0.02126989 0.01520773 0.03210881 0.02039667
8 0.00019839 0.00004119 0.00066650 0.00019759 0.00215013 0.00153490 0.00326190 0.00204798
9 0.00000111 0.00000097 0.00000167 0.00000104 0.00021454 0.00015111 0.00032563 0.00020473
10 0.00000100 0.00000097 0.00000104 0.00000101 0.00002147 0.00001475 0.00003192 0.00002050
11 0.00000099 0.00000095 0.00000102 0.00000101 0.00000235 0.00000176 0.00000336 0.00000228
12 0.00000100 0.00000096 0.00000106 0.00000101 0.00000104 0.00000099 0.00000107 0.00000103
13 0.00000100 0.00000095 0.00000103 0.00000101 0.00000101 0.00000099 0.00000104 0.00000101
14 0.00000101 0.00000097 0.00000104 0.00000101 0.00000100 0.00000097 0.00000105 0.00000101
15 0.00000100 0.00000096 0.00000103 0.00000101 0.00000101 0.00000098 0.00000104 0.00000101
16 0.00000101 0.00000097 0.00000105 0.00000101 0.00000100 0.00000096 0.00000102 0.00000101


==> sections/numerical-illustrations/data/high-noise-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553
1 0.26507233 0.25484893 0.27686575 0.26642290 0.27865307 0.26967545 0.29285378 0.28053955
2 0.05131425 0.04569042 0.05765590 0.05259612 0.07674568 0.07138995 0.08345268 0.07890927
3 0.00287518 0.00227903 0.00354915 0.00304830 0.01717733 0.01558481 0.01851027 0.01823508
4 0.00003493 0.00001568 0.00006040 0.00003603 0.00389262 0.00342145 0.00429018 0.00417257
5 0.00000001 0.00000000 0.00000005 0.00000005 0.00087034 0.00075504 0.00097695 0.00095647
6 0.00000000 0.00000000 0.00000000 0.00000000 0.00019486 0.00016726 0.00021628 0.00021939
7 0.00000000 0.00000000 0.00000000 0.00000000 0.00004359 0.00003698 0.00004905 0.00005033
8 0.00000000 0.00000000 0.00000000 0.00000000 0.00000967 0.00000815 0.00001114 0.00001155
9 0.00000000 0.00000000 0.00000000 0.00000000 0.00000217 0.00000181 0.00000251 0.00000265
10 0.00000000 0.00000000 0.00000000 0.00000000 0.00000049 0.00000040 0.00000057 0.00000061
11 0.00000000 0.00000000 0.00000000 0.00000000 0.00000011 0.00000009 0.00000013 0.00000014
12 0.00000000 0.00000000 0.00000000 0.00000000 0.00000002 0.00000002 0.00000003 0.00000003


==> sections/numerical-illustrations/data/largedelta-largesigma-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106
1 0.96604232 0.95916880 0.97432500 0.96562026 0.96465074 0.95924668 0.96965653 0.96569215
2 0.75707025 0.74294194 0.77148754 0.75673368 0.75509504 0.74403121 0.76482358 0.75683976
3 0.43015701 0.40810257 0.45108268 0.42851084 0.42576650 0.41216510 0.43770727 0.42878703
4 0.12238192 0.10841252 0.13758490 0.12149486 0.12023070 0.11012742 0.12981743 0.12207539
5 0.01874334 0.01681800 0.02193255 0.01831827 0.01864213 0.01700609 0.02048391 0.01871017
6 0.01606607 0.01427914 0.01800117 0.01582090 0.01567058 0.01394846 0.01741379 0.01583185
7 0.01587012 0.01384647 0.01783510 0.01582021 0.01598948 0.01465942 0.01773927 0.01582798
8 0.01563737 0.01383924 0.01726590 0.01582021 0.01558276 0.01381465 0.01765209 0.01582797
9 0.01530321 0.01370928 0.01732285 0.01582021 0.01570636 0.01350198 0.01774497 0.01582797
10 0.01552767 0.01358171 0.01700532 0.01582021 0.01592960 0.01391373 0.01779777 0.01582797
11 0.01585355 0.01381251 0.01794873 0.01582021 0.01558321 0.01309412 0.01745199 0.01582797
12 0.01602871 0.01449090 0.01756575 0.01582021 0.01567934 0.01362618 0.01861246 0.01582797


==> sections/numerical-illustrations/data/largedelta-midsigma-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111
1 0.31770447 0.29157022 0.34755984 0.31399477 0.34461742 0.32715537 0.36741272 0.34489648
2 0.10426710 0.08984577 0.12589381 0.10274888 0.15392887 0.14117508 0.17173679 0.15443746
3 0.04757785 0.04373457 0.05093874 0.04694274 0.07373107 0.06898199 0.08091386 0.07416580
4 0.04422048 0.04126420 0.04696514 0.04420076 0.05006027 0.04726881 0.05232768 0.04978886
5 0.04401393 0.04173751 0.04666327 0.04414113 0.04472920 0.04211760 0.04744927 0.04462822
6 0.04429344 0.04131411 0.04638715 0.04413989 0.04409780 0.04100706 0.04723603 0.04374172
7 0.04427579 0.04168045 0.04716597 0.04413986 0.04389555 0.04200866 0.04632870 0.04359758
8 0.04394393 0.04104303 0.04642463 0.04413986 0.04337537 0.04107105 0.04679986 0.04357437
9 0.04407505 0.04130734 0.04724956 0.04413986 0.04356252 0.04159864 0.04604742 0.04357064
10 0.04413536 0.04135401 0.04630395 0.04413986 0.04360236 0.04034090 0.04722852 0.04357005
11 0.04387167 0.04055200 0.04657014 0.04413986 0.04370937 0.04067870 0.04633224 0.04356995
12 0.04404896 0.04137503 0.04653363 0.04413986 0.04336322 0.04046971 0.04597611 0.04356993


==> sections/numerical-illustrations/data/largedelta-midsigma-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553
1 0.25382721 0.25016464 0.25764008 0.25460168 0.25625522 0.25057826 0.26321230 0.25743821
2 0.04168536 0.03967265 0.04311203 0.04216813 0.04815620 0.04464241 0.05164954 0.04836051
3 0.00132746 0.00119856 0.00147255 0.00136448 0.00490627 0.00444471 0.00528204 0.00500923
4 0.00000474 0.00000266 0.00000715 0.00000492 0.00048761 0.00043089 0.00053561 0.00050065
5 0.00000100 0.00000098 0.00000104 0.00000101 0.00004832 0.00004241 0.00005452 0.00005007
6 0.00000100 0.00000096 0.00000105 0.00000101 0.00000496 0.00000442 0.00000544 0.00000511
7 0.00000101 0.00000096 0.00000108 0.00000101 0.00000112 0.00000103 0.00000117 0.00000112
8 0.00000101 0.00000097 0.00000105 0.00000101 0.00000101 0.00000097 0.00000105 0.00000101
9 0.00000101 0.00000094 0.00000107 0.00000101 0.00000100 0.00000096 0.00000103 0.00000101
10 0.00000100 0.00000096 0.00000104 0.00000101 0.00000100 0.00000095 0.00000106 0.00000101
11 0.00000101 0.00000095 0.00000107 0.00000101 0.00000100 0.00000095 0.00000106 0.00000101
12 0.00000101 0.00000095 0.00000105 0.00000101 0.00000101 0.00000096 0.00000105 0.00000101


==> sections/numerical-illustrations/data/largedelta-smallsigma-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106 1.26491106
1 0.97747526 0.95879711 0.99677207 0.98068411 0.98494692 0.96564968 1.00367241 0.98439894
2 0.77776179 0.74110131 0.82051442 0.78722053 0.78824412 0.74639067 0.82778484 0.79217780
3 0.47051499 0.41900527 0.52316547 0.48262668 0.48918938 0.43591570 0.53607711 0.49499541
4 0.16343873 0.12748069 0.20862686 0.17050525 0.18922561 0.15217836 0.21756083 0.19546733
5 0.03197808 0.02637107 0.04167749 0.03256473 0.05209806 0.04335531 0.06048517 0.05447706
6 0.02318026 0.02180138 0.02443507 0.02298452 0.02564711 0.02464109 0.02694050 0.02612428
7 0.02280624 0.02140816 0.02400058 0.02295572 0.02313513 0.02196694 0.02386281 0.02370709
8 0.02314253 0.02216497 0.02411655 0.02295566 0.02298725 0.02187281 0.02408314 0.02357385
9 0.02299465 0.02222397 0.02423091 0.02295566 0.02301516 0.02161369 0.02403243 0.02356686
10 0.02300350 0.02152953 0.02403352 0.02295566 0.02295073 0.02186290 0.02389356 0.02356650
11 0.02301699 0.02174578 0.02454328 0.02295566 0.02287440 0.02174882 0.02401894 0.02356648
12 0.02307933 0.02192973 0.02422624 0.02295566 0.02299098 0.02180884 0.02430474 0.02356648


==> sections/numerical-illustrations/data/largedelta-smallsigma-linearillustration-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755
1 0.66878402 0.66090365 0.67394721 0.66834487 0.66921328 0.66344127 0.67686411 0.66842910
2 0.27396739 0.26833278 0.27988923 0.27325532 0.27430703 0.26972262 0.28059818 0.27345962
3 0.05001693 0.04809820 0.05182521 0.04995043 0.05059663 0.04828932 0.05310203 0.05027683
4 0.00411792 0.00389353 0.00435449 0.00418290 0.00437955 0.00392262 0.00494122 0.00433629
5 0.00215233 0.00185312 0.00242180 0.00220475 0.00222550 0.00207163 0.00241190 0.00220729
6 0.00222335 0.00188128 0.00251196 0.00219300 0.00223023 0.00202033 0.00258009 0.00219295
7 0.00216592 0.00190664 0.00234730 0.00219295 0.00212923 0.00180217 0.00238740 0.00219288
8 0.00215174 0.00191858 0.00234839 0.00219295 0.00223366 0.00198728 0.00250618 0.00219288
9 0.00220127 0.00184175 0.00245302 0.00219295 0.00223198 0.00199471 0.00249205 0.00219288
10 0.00222836 0.00195101 0.00255048 0.00219295 0.00215818 0.00192281 0.00243211 0.00219288
11 0.00217548 0.00189531 0.00245539 0.00219295 0.00217934 0.00183474 0.00243165 0.00219288
12 0.00216489 0.00199808 0.00242052 0.00219295 0.00216812 0.00183935 0.00240725 0.00219288


==> sections/numerical-illustrations/data/low-noise-AM-PR.dat <==
 iter avg lower upper gor
0 1.26491106 1.26491106 1.26491106 1.26491106
1 0.97736755 0.95222640 0.99909063 0.98041573
2 0.77802421 0.73371934 0.82209973 0.78664454
3 0.47322510 0.39949168 0.53779316 0.48137933
4 0.16296966 0.11375073 0.21182723 0.16803550
5 0.02158352 0.01125893 0.03576257 0.02248498
6 0.00075264 0.00029118 0.00180583 0.00077590
7 0.00000541 0.00000223 0.00001292 0.00000513
8 0.00000228 0.00000212 0.00000245 0.00000229
9 0.00000231 0.00000216 0.00000249 0.00000229
10 0.00000229 0.00000212 0.00000247 0.00000229
11 0.00000229 0.00000217 0.00000248 0.00000229
12 0.00000230 0.00000216 0.00000245 0.00000229


==> sections/numerical-illustrations/data/low-noise-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111
1 0.26737971 0.25382924 0.28100696 0.26719607 0.28479074 0.27616484 0.29259988 0.28145833
2 0.05244038 0.04668025 0.05921634 0.05235739 0.07801094 0.07364573 0.08282338 0.07719060
3 0.00303088 0.00237218 0.00394421 0.00304786 0.01779302 0.01633238 0.01916107 0.01739526
4 0.00003431 0.00001234 0.00005793 0.00003603 0.00400069 0.00361614 0.00451937 0.00387996
5 0.00000003 0.00000002 0.00000014 0.00000005 0.00089364 0.00080635 0.00099638 0.00086693
6 0.00000002 0.00000002 0.00000002 0.00000002 0.00020203 0.00018090 0.00022540 0.00019382
7 0.00000002 0.00000002 0.00000002 0.00000002 0.00004547 0.00004008 0.00005038 0.00004334
8 0.00000002 0.00000002 0.00000002 0.00000002 0.00001023 0.00000892 0.00001173 0.00000969
9 0.00000002 0.00000002 0.00000002 0.00000002 0.00000229 0.00000195 0.00000265 0.00000217
10 0.00000002 0.00000002 0.00000002 0.00000002 0.00000051 0.00000042 0.00000057 0.00000049
11 0.00000002 0.00000002 0.00000002 0.00000002 0.00000012 0.00000010 0.00000013 0.00000011
12 0.00000002 0.00000002 0.00000002 0.00000002 0.00000003 0.00000003 0.00000004 0.00000003


==> sections/numerical-illustrations/data/low-noise-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553
1 0.26688065 0.25264366 0.27837114 0.26642290 0.27978857 0.26882764 0.29141348 0.27916890
2 0.05268073 0.04517921 0.06042877 0.05259612 0.07708645 0.07218450 0.08221483 0.07718791
3 0.00306449 0.00231244 0.00387737 0.00304830 0.01750522 0.01612647 0.01880181 0.01739471
4 0.00003258 0.00001172 0.00005940 0.00003603 0.00394515 0.00358559 0.00439211 0.00387998
5 0.00000003 0.00000000 0.00000028 0.00000005 0.00087996 0.00079373 0.00096517 0.00086693
6 0.00000000 0.00000000 0.00000000 0.00000000 0.00019600 0.00017460 0.00021955 0.00019382
7 0.00000000 0.00000000 0.00000000 0.00000000 0.00004370 0.00003836 0.00004926 0.00004334
8 0.00000000 0.00000000 0.00000000 0.00000000 0.00000973 0.00000809 0.00001135 0.00000969
9 0.00000000 0.00000000 0.00000000 0.00000000 0.00000219 0.00000183 0.00000257 0.00000217
10 0.00000000 0.00000000 0.00000000 0.00000000 0.00000049 0.00000040 0.00000060 0.00000048
11 0.00000000 0.00000000 0.00000000 0.00000000 0.00000011 0.00000009 0.00000013 0.00000011
12 0.00000000 0.00000000 0.00000000 0.00000000 0.00000002 0.00000002 0.00000003 0.00000002


==> sections/numerical-illustrations/data/lower-noise-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034
1 0.267492334074 0.260921617398 0.275352789584 0.266422899126 0.279986222505 0.270179375647 0.291670280939 0.280539548451
2 0.053354481922 0.050037405846 0.059377338205 0.052596117840 0.078481457810 0.072996273915 0.083548313769 0.078909271058
3 0.003227624069 0.002572303865 0.004014731096 0.003048296371 0.017585440324 0.016165080183 0.018963095687 0.018235084023
4 0.000037712097 0.000016175582 0.000059275530 0.000036028031 0.003903443221 0.003503315337 0.004235894592 0.004172568781
5 0.000000011213 0.000000000220 0.000000074323 0.000000045745 0.000874834759 0.000798135927 0.000963963360 0.000956469184
6 0.000000000229 0.000000000220 0.000000000239 0.000000000229 0.000197363256 0.000177501637 0.000217001663 0.000219385311
7 0.000000000231 0.000000000214 0.000000000246 0.000000000229 0.000044245235 0.000038810190 0.000050166040 0.000050328108
8 0.000000000227 0.000000000215 0.000000000239 0.000000000229 0.000009951111 0.000008470258 0.000011280282 0.000011545937
9 0.000000000229 0.000000000211 0.000000000239 0.000000000229 0.000002232707 0.000001862939 0.000002569895 0.000002648813
10 0.000000000231 0.000000000221 0.000000000243 0.000000000229 0.000000504730 0.000000429252 0.000000588960 0.000000607677
11 0.000000000231 0.000000000221 0.000000000243 0.000000000229 0.000000112374 0.000000090400 0.000000137571 0.000000139409
12 0.000000000231 0.000000000219 0.000000000241 0.000000000229 0.000000025158 0.000000020200 0.000000032092 0.000000032069


==> sections/numerical-illustrations/data/mid-noise-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111
1 0.26663092 0.25118638 0.27969919 0.26719607 0.27938788 0.26373252 0.29243787 0.28145833
2 0.05192767 0.04524399 0.05839466 0.05235739 0.07665443 0.06917237 0.08258286 0.07719060
3 0.00302104 0.00224884 0.00385379 0.00304787 0.01712212 0.01500096 0.01899735 0.01739526
4 0.00003417 0.00001092 0.00006514 0.00003610 0.00380756 0.00343246 0.00427819 0.00387997
5 0.00000229 0.00000215 0.00000241 0.00000229 0.00084461 0.00075098 0.00093607 0.00086693
6 0.00000230 0.00000218 0.00000246 0.00000229 0.00018764 0.00016748 0.00021866 0.00019383
7 0.00000228 0.00000217 0.00000241 0.00000229 0.00004261 0.00003841 0.00004882 0.00004340
8 0.00000229 0.00000211 0.00000247 0.00000229 0.00000986 0.00000880 0.00001132 0.00000996
9 0.00000229 0.00000215 0.00000242 0.00000229 0.00000315 0.00000292 0.00000338 0.00000316
10 0.00000230 0.00000216 0.00000246 0.00000229 0.00000233 0.00000223 0.00000242 0.00000234
11 0.00000229 0.00000217 0.00000245 0.00000229 0.00000229 0.00000213 0.00000245 0.00000230
12 0.00000230 0.00000216 0.00000243 0.00000229 0.00000227 0.00000218 0.00000236 0.00000229


==> sections/numerical-illustrations/data/mid-noise-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034 0.632455532034
1 0.266268690274 0.251933647256 0.279806401692 0.266422899135 0.278007173527 0.268119520800 0.287551188108 0.279168904800
2 0.052601588211 0.046205107446 0.060511508805 0.052596117894 0.077708512076 0.071545089053 0.084532668139 0.077187911211
3 0.003038991280 0.002319561748 0.004028185377 0.003048297239 0.017648630979 0.016143456203 0.019877996489 0.017394711324
4 0.000033930379 0.000010438251 0.000069356712 0.000036101016 0.003924362476 0.003532176943 0.004357255756 0.003879976766
5 0.000002296022 0.000002128870 0.000002429901 0.000002294616 0.000879611083 0.000770300053 0.000971225369 0.000866930413
6 0.000002282648 0.000002118205 0.000002425229 0.000002294157 0.000196769127 0.000172862891 0.000217034666 0.000193829357
7 0.000002298894 0.000002159783 0.000002440247 0.000002294157 0.000044183362 0.000036368315 0.000050303651 0.000043397431
8 0.000002280774 0.000002149125 0.000002416043 0.000002294157 0.000009968563 0.000008584908 0.000011393610 0.000009958168
9 0.000002303370 0.000002155492 0.000002459535 0.000002294157 0.000003159035 0.000002904931 0.000003660075 0.000003155668
10 0.000002289987 0.000002161111 0.000002466758 0.000002294157 0.000002359471 0.000002263330 0.000002477377 0.000002344763
11 0.000002296079 0.000002139020 0.000002429447 0.000002294157 0.000002311273 0.000002210182 0.000002408616 0.000002296713
12 0.000002295626 0.000002168005 0.000002443074 0.000002294157 0.000002316077 0.000002231068 0.000002437587 0.000002294285


==> sections/numerical-illustrations/data/middelta-largesigma-linearillustration-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755 1.04719755
1 0.68991041 0.67649399 0.70739866 0.68858363 0.68805336 0.66907840 0.70094009 0.68998175
2 0.31067960 0.29427992 0.32439774 0.31006897 0.31174458 0.30039507 0.32660453 0.31339950
3 0.08309943 0.07672812 0.08821092 0.08232569 0.08547802 0.07725632 0.09471970 0.08684559
4 0.02731429 0.02522208 0.03043134 0.02760322 0.02897297 0.02616256 0.03126876 0.02887372
5 0.02439113 0.02243398 0.02596609 0.02415184 0.02426653 0.02231217 0.02605459 0.02419731
6 0.02407400 0.02218791 0.02589841 0.02405126 0.02364261 0.02074900 0.02512102 0.02402133
7 0.02412296 0.02235304 0.02697673 0.02404853 0.02394306 0.02142448 0.02597575 0.02401530
8 0.02439802 0.02208970 0.02673839 0.02404846 0.02401225 0.02235486 0.02615651 0.02401510
9 0.02352567 0.02206181 0.02604112 0.02404845 0.02428744 0.02174328 0.02650567 0.02401509
10 0.02357538 0.02176076 0.02464730 0.02404845 0.02348930 0.02106171 0.02523832 0.02401509
11 0.02418603 0.02251987 0.02665295 0.02404845 0.02419526 0.02250862 0.02613238 0.02401509
12 0.02383020 0.02206971 0.02593984 0.02404845 0.02403427 0.02252002 0.02629071 0.02401509


==> sections/numerical-illustrations/data/pop_convergence_empirics_no_convergence.dat <==
 iter avgGD lowerGD upperGD gorGD pop
0 0.89442719 0.89442719 0.89442719 0.89442719 0.89442719
1 0.47774133 0.44998374 0.50525895 0.46100562 0.18895732
2 0.29059454 0.25843216 0.32295821 0.28940830 0.16840601
3 0.25859500 0.23177558 0.30454202 0.25532129 0.15117954
4 0.21362574 0.18865634 0.23473031 0.21008138 0.13543979
5 0.19261398 0.17197163 0.21782399 0.19461668 0.12170100
6 0.17646710 0.14929462 0.19903578 0.17233035 0.10925344
7 0.16834774 0.13685419 0.18511971 0.16305117 0.09822110
8 0.15261812 0.13331979 0.16905483 0.14946276 0.08826160
9 0.14477662 0.11810771 0.16212726 0.14307499 0.07937357
10 0.13450287 0.11526676 0.15067327 0.13385572 0.07136329
11 0.13223441 0.11059589 0.15201104 0.12912019 0.06418996
12 0.12568068 0.10711165 0.14662330 0.12247024 0.05773031
13 0.12071480 0.10122678 0.14341318 0.11880920 0.05193463
14 0.11425302 0.09524103 0.13323001 0.11382595 0.04671767
15 0.11493698 0.08916865 0.13803497 0.11092457 0.04203181
16 0.11452594 0.08591768 0.14183752 0.10709432 0.03781468
17 0.10975606 0.08253965 0.13650879 0.10475934 0.03402433
18 0.10631971 0.08647407 0.12697081 0.10176241 0.03061344
19 0.10231984 0.08505190 0.12404421 0.09986422 0.02754646
20 0.09784112 0.08627074 0.11377499 0.09748842 0.02478660
21 0.09461003 0.07929897 0.11260971 0.09593445 0.02230433
22 0.09361521 0.07892691 0.11032544 0.09403210 0.02007064
23 0.09418865 0.07986863 0.11575409 0.09275331 0.01806126
24 0.09318690 0.08136687 0.12044409 0.09121797 0.01625308
25 0.09069752 0.07508726 0.12135357 0.09016137 0.01462627
26 0.08858444 0.07566515 0.10617077 0.08891426 0.01316234
27 0.08795825 0.07666323 0.10245135 0.08803833 0.01184514
28 0.08647113 0.07437093 0.09778619 0.08701996 0.01065979
29 0.08313906 0.07457948 0.09144192 0.08629178 0.00959318
30 0.08105342 0.06914393 0.09775703 0.08545646 0.00863333
31 0.08246122 0.06460301 0.09734726 0.08484962 0.00776959
32 0.08335216 0.06968698 0.09916210 0.08416184 0.00699228
33 0.08150915 0.07062654 0.09826435 0.08365506 0.00629279
34 0.08204701 0.06958587 0.10108985 0.08308690 0.00566328
35 0.08258807 0.06724909 0.09530358 0.08266287 0.00509678
36 0.08262843 0.06839124 0.09691726 0.08219219 0.00458696
37 0.08254602 0.06880850 0.09548375 0.08183681 0.00412815
38 0.08201742 0.06887801 0.09291091 0.08144593 0.00371524
39 0.08375538 0.07236981 0.09100165 0.08114764 0.00334364
40 0.08261570 0.07201325 0.08802760 0.08082234 0.00300921
41 0.08057795 0.07026058 0.09089420 0.08057163 0.00270824
42 0.08145685 0.07031227 0.09358634 0.08030040 0.00243738
43 0.08058981 0.06811451 0.09828440 0.08008945 0.00219361
44 0.07974510 0.06738286 0.09770721 0.07986292 0.00197422
45 0.07984626 0.06950827 0.09779916 0.07968525 0.00177678
46 0.07851857 0.06767150 0.09866968 0.07949578 0.00159908
47 0.07820059 0.06627459 0.09527795 0.07934600 0.00143916
48 0.07975289 0.06600153 0.09622638 0.07918734 0.00129523
49 0.07945078 0.06648095 0.09604462 0.07906098 0.00116570
50 0.07905037 0.06853354 0.09900845 0.07892796 0.00104912
51 0.07936044 0.06784844 0.09769870 0.07882129 0.00094421
52 0.07914169 0.07219662 0.09597130 0.07870967 0.00084978
53 0.07918742 0.06893552 0.10614768 0.07861956 0.00076480
54 0.08016794 0.07042401 0.10047248 0.07852582 0.00068832
55 0.07879599 0.06677095 0.10048477 0.07844967 0.00061948
56 0.07651634 0.06738887 0.08839263 0.07837088 0.00055753
57 0.07716090 0.06573845 0.09121771 0.07830650 0.00050178
58 0.07652856 0.06531200 0.09783648 0.07824024 0.00045160
59 0.07479775 0.06013485 0.09393693 0.07818579 0.00040644
60 0.07664016 0.06178103 0.09701571 0.07813003 0.00036579
61 0.07635171 0.06293371 0.09613776 0.07808397 0.00032921
62 0.07757971 0.06144177 0.09722415 0.07803702 0.00029629
63 0.07548352 0.05909570 0.09162012 0.07799805 0.00026666
64 0.07333727 0.06123862 0.08167735 0.07795851 0.00023999
65 0.07484606 0.06291914 0.08527065 0.07792552 0.00021599
66 0.07686177 0.06674507 0.09182517 0.07789220 0.00019440
67 0.07784091 0.07004966 0.09285837 0.07786429 0.00017496
68 0.07826004 0.06769946 0.09696220 0.07783620 0.00015746
69 0.07758117 0.06649316 0.09600538 0.07781257 0.00014171
70 0.07779527 0.07012666 0.09291482 0.07778888 0.00012754
71 0.07918552 0.07215872 0.09013325 0.07776888 0.00011479
72 0.07891786 0.06825686 0.08675218 0.07774890 0.00010331
73 0.07711359 0.06645838 0.08318813 0.07773196 0.00009298
74 0.07564555 0.06322485 0.08149013 0.07771511 0.00008368
75 0.07575311 0.06324332 0.08256427 0.07770077 0.00007531
76 0.07687884 0.06991000 0.08816818 0.07768655 0.00006778
77 0.07597243 0.06258964 0.08785062 0.07767441 0.00006100
78 0.07541093 0.06136121 0.09035191 0.07766241 0.00005490
79 0.07524341 0.06291555 0.08970230 0.07765212 0.00004941
80 0.07478010 0.06422235 0.09092610 0.07764200 0.00004447
81 0.07457250 0.06361603 0.08578693 0.07763329 0.00004002
82 0.07532589 0.06232667 0.08788524 0.07762474 0.00003602
83 0.07613824 0.06074331 0.08887907 0.07761736 0.00003242
84 0.07562441 0.06265005 0.09131122 0.07761014 0.00002918
85 0.07494523 0.06053880 0.08702890 0.07760390 0.00002626
86 0.07569452 0.06012909 0.08885141 0.07759780 0.00002363
87 0.07714939 0.06300707 0.09052990 0.07759252 0.00002127
88 0.07764614 0.05692877 0.09293673 0.07758737 0.00001914
89 0.07839155 0.05792750 0.09385684 0.07758289 0.00001723
90 0.07795642 0.05972523 0.09283607 0.07757855 0.00001551
91 0.07574008 0.06081407 0.09236547 0.07757475 0.00001396
92 0.07584039 0.05836386 0.09015819 0.07757108 0.00001256
93 0.07604861 0.06019653 0.08749459 0.07756787 0.00001130
94 0.07706281 0.06275542 0.09078947 0.07756477 0.00001017
95 0.07608085 0.06307264 0.08939347 0.07756205 0.00000916
96 0.07713635 0.06143223 0.10059018 0.07755943 0.00000824
97 0.07622970 0.05936254 0.09900681 0.07755713 0.00000742
98 0.07663207 0.06108889 0.09942103 0.07755492 0.00000667
99 0.07664180 0.06107914 0.09870966 0.07755297 0.00000601
100 0.07688574 0.06084476 0.10130003 0.07755110 0.00000541
101 0.07763857 0.05842701 0.10627950 0.07754945 0.00000487
102 0.07642713 0.05678913 0.10136861 0.07754787 0.00000438
103 0.07489477 0.05553692 0.10160365 0.07754647 0.00000394
104 0.07307375 0.05485067 0.09617994 0.07754514 0.00000355
105 0.07443820 0.05587296 0.09584678 0.07754395 0.00000319
106 0.07435289 0.05778267 0.08930784 0.07754283 0.00000287
107 0.07266345 0.05719955 0.09073923 0.07754183 0.00000259
108 0.07303223 0.05969874 0.09417773 0.07754087 0.00000233
109 0.07434331 0.06014608 0.08730574 0.07754002 0.00000209
110 0.07515642 0.05743578 0.08521734 0.07753922 0.00000189
111 0.07376111 0.05526016 0.08548003 0.07753850 0.00000170
112 0.07310296 0.05665784 0.08137828 0.07753782 0.00000153
113 0.07188449 0.05437288 0.08130278 0.07753721 0.00000137
114 0.07407027 0.05681764 0.08463672 0.07753664 0.00000124
115 0.07419428 0.05584581 0.08672518 0.07753612 0.00000111
116 0.07425687 0.05946815 0.08198485 0.07753564 0.00000100
117 0.07414731 0.06159384 0.08597582 0.07753520 0.00000090
118 0.07428589 0.05917296 0.08178990 0.07753479 0.00000081
119 0.07345232 0.06077972 0.08140347 0.07753442 0.00000073
120 0.07503649 0.06572571 0.08398310 0.07753407 0.00000066
121 0.07467548 0.06663754 0.08366192 0.07753376 0.00000059
122 0.07384997 0.06556663 0.08311419 0.07753347 0.00000053
123 0.07449190 0.06448661 0.08387783 0.07753321 0.00000048
124 0.07426435 0.06415197 0.08702107 0.07753296 0.00000043
125 0.07389749 0.06581150 0.08145898 0.07753273 0.00000039
126 0.07513705 0.06715616 0.08177467 0.07753252 0.00000035
127 0.07566321 0.06701973 0.08031366 0.07753234 0.00000031
128 0.07577500 0.06718131 0.08370256 0.07753216 0.00000028
129 0.07637336 0.06530062 0.08553538 0.07753200 0.00000025
130 0.07741917 0.06385726 0.08653710 0.07753185 0.00000023
131 0.07691123 0.06514181 0.09749357 0.07753171 0.00000021
132 0.07707446 0.06282414 0.09804592 0.07753159 0.00000019
133 0.07739011 0.06339846 0.09825436 0.07753147 0.00000017
134 0.07773123 0.06581125 0.09927168 0.07753136 0.00000015
135 0.07687398 0.06181232 0.09991660 0.07753127 0.00000014
136 0.07749182 0.05982621 0.10135977 0.07753118 0.00000012
137 0.07769223 0.06130306 0.09740759 0.07753109 0.00000011
138 0.07749396 0.06087040 0.09908615 0.07753102 0.00000010
139 0.07804566 0.06140594 0.10079032 0.07753095 0.00000009
140 0.07679047 0.05933965 0.10072524 0.07753088 0.00000008
141 0.07581046 0.05848324 0.09441066 0.07753082 0.00000007
142 0.07814296 0.05930899 0.09345019 0.07753077 0.00000006
143 0.07735534 0.06147228 0.09066065 0.07753072 0.00000006
144 0.07807708 0.06097804 0.08995113 0.07753067 0.00000005
145 0.07732749 0.05724229 0.09172311 0.07753063 0.00000005
146 0.07518069 0.05787888 0.08776487 0.07753059 0.00000004
147 0.07410772 0.05856829 0.08659364 0.07753056 0.00000004
148 0.07439421 0.05735925 0.08757150 0.07753052 0.00000003
149 0.07396234 0.05553102 0.08585380 0.07753049 0.00000003
150 0.07230994 0.05702394 0.08377584 0.07753047 0.00000003
151 0.07321273 0.05826768 0.08660988 0.07753044 0.00000003
152 0.07634080 0.06510175 0.09153717 0.07753042 0.00000002
153 0.07639184 0.06513838 0.08789844 0.07753040 0.00000002
154 0.07582149 0.06238430 0.08677762 0.07753038 0.00000002
155 0.07336923 0.06419996 0.08359692 0.07753036 0.00000002
156 0.07256468 0.06294233 0.08139434 0.07753034 0.00000001
157 0.07446638 0.06726005 0.08262157 0.07753032 0.00000001
158 0.07531046 0.06445963 0.08884484 0.07753031 0.00000001
159 0.07544959 0.06668688 0.08330492 0.07753030 0.00000001
160 0.07556472 0.06569466 0.08866979 0.07753029 0.00000001
161 0.07473071 0.06367300 0.09744717 0.07753027 0.00000001
162 0.07613487 0.06571266 0.09966993 0.07753026 0.00000001
163 0.07713000 0.06473672 0.10366545 0.07753025 0.00000001
164 0.07697471 0.06817736 0.10211029 0.07753025 0.00000001
165 0.07766631 0.06937396 0.09641909 0.07753024 0.00000001
166 0.07619738 0.06744273 0.08837960 0.07753023 0.00000001
167 0.07781067 0.06435539 0.09727531 0.07753022 0.00000000
168 0.07401448 0.06262467 0.08589201 0.07753022 0.00000000
169 0.07286181 0.06421314 0.08480485 0.07753021 0.00000000
170 0.07177035 0.06250929 0.08389740 0.07753021 0.00000000
171 0.07099486 0.06249755 0.07968314 0.07753020 0.00000000
172 0.07084621 0.05953378 0.08415378 0.07753020 0.00000000
173 0.07133612 0.05880668 0.08182434 0.07753019 0.00000000
174 0.07271355 0.05886507 0.08493210 0.07753019 0.00000000
175 0.07511563 0.06593596 0.08346937 0.07753019 0.00000000
176 0.07710742 0.06644315 0.08780341 0.07753018 0.00000000
177 0.07440840 0.06569752 0.08252133 0.07753018 0.00000000
178 0.07457306 0.06434192 0.08528729 0.07753018 0.00000000
179 0.07449922 0.06387839 0.08740481 0.07753018 0.00000000
180 0.07328042 0.06266903 0.08317919 0.07753017 0.00000000
181 0.07506076 0.06369631 0.08294411 0.07753017 0.00000000
182 0.07539711 0.06805805 0.08113711 0.07753017 0.00000000
183 0.07708275 0.07179886 0.08578163 0.07753017 0.00000000
184 0.07389551 0.06636087 0.08345342 0.07753017 0.00000000
185 0.07338552 0.06546223 0.08487493 0.07753016 0.00000000
186 0.07322383 0.06592799 0.08246225 0.07753016 0.00000000
187 0.07535698 0.06560061 0.08200506 0.07753016 0.00000000
188 0.07581033 0.06385844 0.08703778 0.07753016 0.00000000
189 0.07921586 0.06582112 0.09376402 0.07753016 0.00000000
190 0.08017944 0.06688602 0.09344927 0.07753016 0.00000000
191 0.08052179 0.06721358 0.08936135 0.07753016 0.00000000
192 0.08108178 0.06803595 0.09689324 0.07753016 0.00000000
193 0.08048826 0.06769287 0.09166849 0.07753016 0.00000000
194 0.08065836 0.06506716 0.09366953 0.07753016 0.00000000
195 0.08194342 0.06966855 0.09211738 0.07753015 0.00000000
196 0.08127555 0.07185751 0.09311639 0.07753015 0.00000000
197 0.08127687 0.07249440 0.09411952 0.07753015 0.00000000
198 0.08075534 0.07441033 0.09332845 0.07753015 0.00000000
199 0.07897527 0.07422055 0.08607862 0.07753015 0.00000000
200 0.07923687 0.07324594 0.08894744 0.07753015 0.00000000


==> sections/numerical-illustrations/data/smalldelta-largesigma-MLR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111 0.64350111
1 0.25518697 0.25073509 0.25914742 0.25462406 0.25887810 0.25472704 0.26614119 0.25784202
2 0.04366050 0.04095189 0.04613095 0.04320105 0.04920162 0.04536408 0.05167566 0.04930561
3 0.00534505 0.00496855 0.00567334 0.00537300 0.00728920 0.00669101 0.00781233 0.00727405
4 0.00494755 0.00467288 0.00533905 0.00497538 0.00502776 0.00465666 0.00531988 0.00500355
5 0.00493402 0.00471907 0.00532056 0.00497482 0.00497084 0.00474604 0.00524861 0.00497359
6 0.00499234 0.00465406 0.00516631 0.00497482 0.00494613 0.00453754 0.00518112 0.00497327
7 0.00499095 0.00477123 0.00519015 0.00497482 0.00495652 0.00468611 0.00522949 0.00497326
8 0.00489617 0.00462526 0.00529375 0.00497482 0.00499012 0.00465364 0.00528568 0.00497326
9 0.00494753 0.00461486 0.00520612 0.00497482 0.00498496 0.00466327 0.00519909 0.00497326
10 0.00502102 0.00480353 0.00517288 0.00497482 0.00497439 0.00473936 0.00523077 0.00497326
11 0.00490931 0.00475485 0.00516566 0.00497482 0.00494843 0.00468483 0.00517285 0.00497326
12 0.00505357 0.00482267 0.00527815 0.00497482 0.00494565 0.00466565 0.00523734 0.00497326


==> sections/numerical-illustrations/data/smalldelta-largesigma-PR.dat <==
 iter avgAM lowerAM upperAM gorAM avgGD lowerGD upperGD gorGD
0 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553 0.63245553
1 0.26688050 0.25413799 0.28016629 0.26666972 0.28006742 0.26779878 0.29346140 0.28077396
2 0.05456365 0.04962429 0.06104400 0.05393060 0.07755129 0.07156968 0.08471469 0.07983207
3 0.01202810 0.01145479 0.01266961 0.01190341 0.02072186 0.01933240 0.02254312 0.02172947
4 0.01150916 0.01108824 0.01205938 0.01147441 0.01221170 0.01157834 0.01268209 0.01250165
5 0.01159340 0.01076699 0.01237714 0.01147402 0.01148692 0.01075371 0.01213387 0.01182248
6 0.01151535 0.01115612 0.01188655 0.01147402 0.01154991 0.01102239 0.01222109 0.01178585
7 0.01146516 0.01100521 0.01196382 0.01147402 0.01141374 0.01093310 0.01184172 0.01178393
8 0.01140336 0.01095755 0.01196730 0.01147402 0.01157323 0.01110137 0.01234489 0.01178383
9 0.01161190 0.01102952 0.01201573 0.01147402 0.01154205 0.01099969 0.01199965 0.01178383
10 0.01138505 0.01086965 0.01187481 0.01147402 0.01138506 0.01093107 0.01192974 0.01178383
11 0.01138681 0.01098778 0.01201922 0.01147402 0.01150454 0.01099761 0.01201413 0.01178383
12 0.01138742 0.01069865 0.01200698 0.01147402 0.01137405 0.01084178 0.01190947 0.01178383

